The parabolic p-Laplacian with fractional differentiability

We study the parabolic $p$-Laplacian system in a bounded domain. We deduce optimal convergence rates for the space-time discretization based on an implicit Euler scheme in time. Our estimates are expressed in terms of Nikolskii spaces and therefore cover situations when the (gradient of) the solution has only fractional derivatives in space and time. The main novelty is that, different to all previous results, we do not assume any coupling condition between the space and time resolution $h$ and $\tau$. The theoretical error analysis is complemented by numerical experiments.

==> Data/Exp1/Experiment1_deg_1_degRef_2_p_1.5.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqIntegralError
12	4	0.9413519866301491	0.07177946484205729	0.8695725217880917
33	8	0.36694268507851807	0.02372946554897278	0.3432132195295453
105	16	0.13952259740302997	0.004284140859109891	0.13523845654392008
369	32	0.05113724102358783	0.0006972686622843767	0.05043997236130346
1377	64	0.02051216962691118	0.00012989621186079974	0.02038227341505038
5313	128	0.008954032980567132	2.66141788401429e-05	0.008927418801726988
20865	256	0.0041459776336247945	5.6746059635973475e-06	0.004140303027661197
82689	512	0.0019910442812217924	1.1906336420447565e-06	0.0019898536475797474


==> Data/Exp1/Experiment1_deg_1_degRef_2_p_3.0.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqIntegralError
12	4	1.684950688889442	0.20610711351252242	1.4788435753769198
33	8	0.42580998274646303	0.013571017653969031	0.412238965092494
105	16	0.14444687095273556	0.0017570752230830985	0.14268979572965246
369	32	0.0530963445545816	0.000300341856830828	0.05279600269775077
1377	64	0.02092157417868366	5.9895493423186385e-05	0.020861678685260475
5313	128	0.008984151343278747	1.3867445687266604e-05	0.00897028389759148
20865	256	0.00411496728065981	3.327939659864243e-06	0.004111639340999946
82689	512	0.001961427610399848	8.31715071793658e-07	0.001960595895328054





==> Data/Exp1/Experiment1_deg_2_degRef_3_p_1.5.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqIntegralError
33	4	0.19363868045221533	0.006800727946395562	0.18683795250581978
105	8	0.08862470439297288	0.0020961964124306355	0.08652850798054224
369	16	0.030891798066433017	0.00036998685588327836	0.03052181121054974
1377	32	0.012828177668675247	6.692599523570953e-05	0.012761251673439538
5313	64	0.0058801792236387925	1.3494841790535249e-05	0.0058666843818482575
20865	128	0.002815522035102634	2.8069005951463693e-06	0.0028127151345074875
82689	256	0.0013799401541106507	5.600756630451303e-07	0.0013793800784476055


==> Data/Exp1/Experiment1_deg_2_degRef_3_p_3.0.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqIntegralError
33	4	0.3023383350497186	0.008323076314411726	0.2940152587353069
105	8	0.041490499755943544	0.00016581424409009188	0.041324685511853455
369	16	0.01989587435884311	6.413220081848385e-05	0.019831742158024624
1377	32	0.00860032094799302	1.4250986548255988e-05	0.008586069961444764
5313	64	0.004001811721009639	3.4088288142386647e-06	0.003998402892195401
20865	128	0.0019305411181776613	8.595550766830903e-07	0.001929681563100978
82689	256	0.0009494674137744874	2.1963209855119817e-07	0.0009492477816759362


==> Data/Exp2_p_3_beta_-0.9_I_-0.1_0.1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqAerr	ndofRef = 16641	nrTimeSteps = 3072
9	4	0.8647402556342667	0.030329164850672906	0.8344110907835938	0.8635958334639602
25	8	0.5447766002601399	0.0007515340306870722	0.5440250662294528	0.5738816620864257
81	16	0.3838595287808719	3.0377345662707446e-05	0.3838291514352092	0.40370556082843323
289	32	0.2595519687486725	7.281284010227466e-06	0.25954468746466225	0.27158921346233944
1089	64	0.1705926931358281	3.531782424959128e-06	0.17058916135340313	0.17731180599475432
4225	128	0.10724467842829044	1.1745827148276587e-06	0.10724350384557561	0.10977104215714063


==> Data/Exp3/Experiment3_deg_1_p_1.5_shifted_False.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqIntegralError
8	2	3.85932139624975	0.7274124602154949	3.131908936034255
21	4	0.9137465283086315	0.11574590257777294	0.7980006257308585
65	8	0.5061740313223276	0.03550633119006099	0.47066770013226666
225	16	0.2642058346880678	0.01016149619622663	0.25404433849184116
833	32	0.13425868306853206	0.0029310187178219716	0.13132766435071008
3201	64	0.06752361690268803	0.0009006172832386728	0.06662299961944936
12545	128	0.03383069646387719	0.00029736495423587895	0.03353333150964131
49665	256	0.016928962047058897	0.0001040512378097859	0.01682491080924911
197633	512	0.008468927082357384	3.787910093989078e-05	0.008431047981417493


==> Data/Exp3/Experiment3_deg_1_p_3_shifted_False.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqIntegralError
8	2	2.8813397752759	0.52940471112589	2.35193506415001
21	4	0.8016359299078301	0.06335203997666254	0.7382838899311676
65	8	0.47188973490694824	0.02520296619279429	0.44668676871415397
225	16	0.2631768164204422	0.010830308996650663	0.25234650742379156
833	32	0.14456252004290154	0.005380823607007843	0.1391816964358937
3201	64	0.07962721944144387	0.0029664867596749505	0.07666073268176891
12545	128	0.0443193622188467	0.0017312961880102057	0.042588066030836494
49665	256	0.025000878499135105	0.001041214503662128	0.023959663995472977
197633	512	0.01430384528233358	0.0006367889717226587	0.013667056310610921


==> Data/Exp4/Experiment4_avg_fixedMesh_p_3_shifted_True_I_-1_1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqVerr1	sqVerr2	sqAerr
833	2	0.30911512124919127	4.3884112553508e-05	0.30907123713663776	0.004011722911566607	0.30505951422507116	0.021396019291006714
833	4	1.3666766317188674	0.25733687516672565	1.1093397565521417	1.0271042200886422	0.08223553646349929	1.6473899117792092
833	8	0.35148814965239034	0.09764883819581123	0.2538393114565791	0.2321892206290982	0.02165009082748095	0.3148769454333961
833	16	0.09593827711558822	0.03500891731356545	0.06092935980202276	0.05532149535496125	0.005607864447061511	0.06674261119401495
833	32	0.027464039150010583	0.011746850069467447	0.015717189080543138	0.014280534315371768	0.001436654765171368	0.016461066564674137
833	64	0.00823179684654133	0.0036069373626908888	0.004624859483850442	0.0042595537847712455	0.0003653056990791996	0.005267020649575201
833	128	0.002913818297842957	0.0010334340160899663	0.0018803842817529906	0.0017879714839028912	9.241279785009874e-05	0.00255936246960107
833	256	0.0014815969416441606	0.0002811549010618822	0.0012004420405822783	0.0011771467624118103	2.3295278170467898e-05	0.0018417945718415326
833	512	0.001105263296418074	7.325070304117384e-05	0.0010320125933769003	0.0010261548140544957	5.857779322404714e-06	0.0016385887672095486
833	1024	0.0010086038344281562	1.8264265422947723e-05	0.0009903395690052084	0.000988869120725921	1.470448279287748e-06	0.0015803319828381506
833	2048	0.0009843891585156865	4.3320286552252935e-06	0.0009800571298604612	0.0009796884565113804	3.686733490813949e-07	0.0015638691426912
833	4096	0.000978534891312642	1.0010372712268191e-06	0.0009775338540414153	0.0009774414980941208	9.235594730063813e-08	0.001559321382115721
833	8192	0.0009772102044860252	2.888016375329414e-07	0.0009769214028484921	0.0009768982806965506	2.3122151943197513e-08	0.0015580895677183464
833	16384	0.0009770139766542957	2.3779404471742104e-07	0.0009767761826095782	0.0009767703962087705	5.786400808070637e-09	0.0015577571425026346


==> Data/Exp4/Experiment4_avg_p_1.5_shifted_False_I_-1_1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqVerr1	sqVerr2	sqAerr
8	2	7.01424640933	0.669811155755	6.344435253580175	5.745059591096991	0.5993756624831842	3.0180777141609747
21	4	1.83579376333	0.134449504077	1.7013442592520056	1.4927605959769674	0.2085836632750383	0.6993897422171864
65	8	1.01548628491	0.0445217141884	0.9709645707209588	0.9011967882182237	0.06976778250273521	0.47690138636424245
225	16	0.528756780423	0.01315937918	0.5155974012428274	0.49290505389644645	0.02269234734638096	0.30816341926244084
833	32	0.268181093456	0.00384308889011	0.2643380045657796	0.25710321968123295	0.0072347848845465525	0.19552972687142586
3201	64	0.134732109224	0.00117386636832	0.13355824285603043	0.13128520393997306	0.0022730389160574185	0.12342919525433543
12545	128	0.067482018199	0.000379837260971	0.06710218093805503	0.06639586834771481	0.0007063125903402262	0.077803346293458
49665	256	0.0337740625961	0.000129248746302	0.03364481384977758	0.033427192156302465	0.00021762169347510921	0.049022989009331795


==> Data/Exp4/Experiment4_avg_p_1.5_shifted_True_I_-1_1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqVerr1	sqVerr2	sqAerr
8	2	0.334479189315	0.00386415424095	0.33061503507438	0.15413432436566102	0.17648071070871899	0.10668115666733073
21	4	0.109808633622	0.000674730103118	0.1091339035188237	0.047718341558064835	0.061415561960758855	0.0338539816981729
65	8	0.0334088266688	7.49263030723e-05	0.03333390036571873	0.01279141155387199	0.020542488811846747	0.009385068965574568
225	16	0.00996010995164	1.21390607843e-05	0.00994797089085872	0.0032664156693021874	0.006681555221556534	0.0024077547405792436
833	32	0.00296101794913	5.66892116258e-06	0.002955349027971932	0.0008251324406654775	0.0021302165873064542	0.0006113606357447646
3201	64	0.000879147918356	2.23220591137e-06	0.0008769157124449603	0.0002076400836807645	0.0006692756287641953	0.00015599285943479542
12545	128	0.000260922206842	7.96874798609e-07	0.000260125332043707	5.215801583780989e-05	0.00020796731620589728	4.045757531973215e-05
49665	256	7.7428590181e-05	2.64219599382e-07	7.716437058158257e-05	1.3087642856255847e-05	6.407672772532666e-05	1.0820072571401985e-05


==> Data/Exp4/Experiment4_avg_p_3_shifted_False_I_-1_1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqVerr1	sqVerr2	sqAerr
8	2	5.19678067777	0.338237358818	4.858543318953947	3.8224796738044433	1.036063645149503	7.387824887076086
21	4	1.6576285454	0.0731096256891	1.5845189197147533	1.3052250583656626	0.2792938613490906	2.72173716073334
65	8	0.932405755506	0.0322858390337	0.900119916472572	0.8265904214901983	0.07352949498237372	1.6523328630816072
225	16	0.505486174496	0.0136657611419	0.49182041335406484	0.4727746068487801	0.019045806505284705	0.8981282976610825
833	32	0.275204535117	0.00644364337897	0.2687608917375816	0.26388162817287714	0.0048792635647045245	0.48319017604407544
3201	64	0.151981021772	0.00337074364208	0.14861027812956967	0.1473696023383447	0.0012406757912249312	0.2657617509133009
12545	128	0.0852146116572	0.00188820231769	0.083326409339483	0.08301255077833546	0.00031385856114750425	0.1501848703544992
49665	256	0.0484643661185	0.00110300705936	0.04736135905912821	0.047282242068211286	7.911699091692534e-05	0.0869921629485567


==> Data/Exp4/Experiment4_avg_p_3_shifted_True_I_-1_1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqVerr1	sqVerr2	sqAerr
8	2	0.47818680241	0.00784144552082	0.47034535688870527	0.16528584266363414	0.30505951422507116	0.2845899671151575
21	4	0.141954919554	0.000824097866079	0.14113082168798932	0.058895285224490015	0.08223553646349929	0.09979149325102196
65	8	0.0372273862527	9.23545029175e-05	0.03713503174974362	0.015484940922262672	0.02165009082748095	0.02546049545505283
225	16	0.00955693149059	1.1569801814e-05	0.009545361688773978	0.003937497241712466	0.005607864447061511	0.0063721706757758016
833	32	0.00242769789498	3.50142911267e-06	0.0024241964658669995	0.0009875417006956317	0.001436654765171368	0.0015835624960111238
3201	64	0.000613098705711	9.76107687139e-07	0.0006121225980241103	0.0002468168989449103	0.0003653056990791996	0.0003939181749316181
12545	128	0.000154325491844	2.5579820434e-07	0.0001540696936394328	6.165689578933413e-05	9.241279785009874e-05	9.818504145650515e-05
49665	256	3.87670951866e-05	6.70872256976e-08	3.870000796093296e-05	1.540472979046508e-05	2.3295278170467898e-05	2.450641691650978e-05


==> Data/Exp5/Exp5_avg_p_1.5_beta_-0.1_I_-0.1_0.1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqAerr
9	4	0.00176070109331	0.000107814907009	0.00165288618631	0.00136760312599
25	8	0.000563306047518	1.69589024693e-05	0.000546347145049	0.000256060460107
81	16	0.000187410885742	1.93598248409e-06	0.000185474903258	4.74230859657e-05
289	32	5.30819980172e-05	1.69812624942e-07	5.29121853923e-05	1.21540928191e-05
1089	64	1.39885464708e-05	1.76164896735e-08	1.39709299811e-05	1.88514358918e-06
4225	128	3.54445475747e-06	2.14547895435e-09	3.54230927852e-06	2.41190763581e-07
16641	256	8.47210525269e-07	2.76204987347e-10	8.46934320282e-07	2.95494332091e-08


==> Data/Exp5/Exp5_avg_p_1.5_beta_-0.5_I_-0.1_0.1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqAerr
9	4	0.032223677826	0.00363850092297	0.028585176903	0.0222965165648
25	8	0.0117401141807	0.000709492755775	0.0110306214249	0.00376782863553
81	16	0.00455509705377	0.000116737240996	0.00443835981278	0.00126844870784
289	32	0.00142574870392	1.87017919701e-05	0.00140704691195	0.000271609123977
1089	64	0.000415409909597	3.37576138682e-06	0.00041203414821	4.81216053175e-05
4225	128	0.000115172302536	6.38344302468e-07	0.000114533958233	7.6883101635e-06
16641	256	2.98347990044e-05	1.09282653758e-07	2.97255163507e-05	1.08626745322e-06


==> Data/Exp5/Exp5_avg_p_1.5_beta_-0.9_I_-0.1_0.1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqAerr
9	4	0.48581787837585805	0.03227336657510018	0.4535445118007579	0.3448488930198491
25	8	0.23124791078932583	0.006633071473808471	0.22461483931551735	0.0895360920731785
81	16	0.13011088022549203	0.0011104826293057129	0.1290003975961863	0.03893885661103862
289	32	0.060979959899404655	0.00014652421449822865	0.06083343568490643	0.013592375411771888
1089	64	0.02599542360466003	2.4007005148619848e-05	0.02597141659951141	0.0042537657717196245
4225	128	0.010360304357334534	4.464423880666967e-06	0.010355839933453867	0.0012090646679464923
16641	256	0.0037840006810704345	7.650131645753458e-07	0.003783235667905859	0.00030742010557377827


==> Data/Exp5/Exp5_avg_p_3_beta_-0.1_I_-0.1_0.1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqAerr
9	4	0.003038935432175711	0.0004170288022653446	0.0026219066299103663	0.0030050393122024992
25	8	0.0009803020877627796	6.590201594681599e-05	0.0009144000718159637	0.0014762334455092406
81	16	0.00035454060146496304	9.943134791183265e-06	0.0003445974666737798	0.0007060419886820474
289	32	0.00010602072505154257	1.8081586376576566e-06	0.00010421256641388492	0.0002770163336017055
1089	64	2.8849783172976328e-05	4.245596609061051e-07	2.8425223512070224e-05	0.00010123506997520994
4225	128	7.431111115037451e-06	9.600821839018519e-08	7.335102896647266e-06	3.598742691957674e-05
16641	256	1.8474416074071217e-06	1.8248160323516955e-08	1.8291934470836047e-06	1.2558092179915084e-05


==> Data/Exp5/Exp5_avg_p_3_beta_-0.5_I_-0.1_0.1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqAerr
9	4	0.0395752892446	0.00495686731971	0.0346184219249235	0.040876719284680015
25	8	0.0132667652012	0.000582102849588	0.012684662351564052	0.021270486046425972
81	16	0.00557086813826	0.000149156841383	0.005421711296873952	0.011077607860829114
289	32	0.00191861486121	3.7693111471e-05	0.0018809217497437328	0.0048328864228814215
1089	64	0.000600685070804	9.0961861461e-06	0.000591588884657658	0.0019764630798425023
4225	128	0.000175428980512	2.00241405544e-06	0.00017342656645695728	0.0007669508354772774
16641	256	4.57071481118e-05	3.70618232303e-07	4.5336529879493094e-05	0.0002732380347055139


==> Data/Exp5/Exp5_avg_p_3_beta_-0.9_I_-0.1_0.1.txt <==
ndof	nrTimeSteps	sqerror	sqLinftyError	sqVerr	sqAerr
9	4	0.845304203296	0.0303427491973	0.8149614540983803	0.8772080141026394
25	8	0.522149577216	0.000756608875684	0.521392968340145	0.6383767329765428
81	16	0.359086986599	3.06936739052e-05	0.3590562929250415	0.4823603681263544
289	32	0.232914121718	6.70762313632e-06	0.23290741409536045	0.3479089028357558
1089	64	0.142875418055	3.05946189557e-06	0.14287235859302339	0.24018869639273566
4225	128	0.0800314299773	9.03541739717e-07	0.08003052643551273	0.15352681311157101
16641	256	0.0382842440206	1.87764441135e-07	0.03828405625614192	0.08519345134728369


==> Data/Experiment2_deg_1_p_1.5_HalfStep_False.txt <==
ndof	nrTimeSteps	sqerror	sqL2Error	sqIntegralError
8	2	0.134976672571	0.0152088241776	0.11976784839327764
21	4	0.0780279389258	0.0238792177066	0.05414872121924376
65	8	0.030032260417	0.0132111973229	0.01682106309408682
225	16	0.0103622045193	0.00552128825467	0.004840916264611663
833	32	0.00323313636351	0.00190599108627	0.001327145277236349
3201	64	0.000937445914079	0.000584832085839	0.0003526138282400708
12545	128	0.000258874098928	0.000167074303941	9.179979498768664e-05


==> Data/Experiment2_deg_1_p_1.5_HalfStep_False_ref_4.txt <==
ndof	TimeStep	sqLinftyError	sqIntegralError
833	1	0.0019059910862718986	0.00026327314479958954
833	2	0.0013665224592802417	0.0001446797833175746
833	3	0.001023805288844629	0.000101799721482369
833	4	0.0007806882269583948	7.78824676989605e-05
833	5	0.0006008045757193277	6.222651523325754e-05
833	6	0.0004650747254581894	5.120518441826353e-05
833	7	0.0003615745580211072	4.3168215581085255e-05
833	8	0.00028213313626328175	3.720429992307072e-05
833	9	0.00022087560139350622	3.274194688552585e-05
833	10	0.00017346732239919522	2.9393293699503233e-05
833	11	0.00013666249906430167	2.688232193819925e-05
833	12	0.00010800836875839112	2.5006969151649243e-05
833	13	8.564001181623182e-05	2.3616746523070654e-05
833	14	6.813305165968198e-05	2.2598351183202015e-05
833	15	5.439568974289313e-05	2.1865860377853592e-05
833	16	4.358852299337632e-05	2.135378168897485e-05
833	17	3.506447008720808e-05	2.1012003277817303e-05
833	18	2.83234831720676e-05	2.080206294663095e-05
833	19	2.297824581975749e-05	2.0694362532100326e-05
833	20	1.8728094670993563e-05	2.0666072056612852e-05
833	21	1.533913072818365e-05	2.069954437699576e-05
833	22	1.262900937199298e-05	2.078111143453484e-05
833	23	1.0455279532103298e-05	2.0900166300633573e-05
833	24	8.70642330923485e-06	2.1048462628479317e-05
833	25	7.294955835681095e-06	2.1219577911405503e-05
833	26	6.152100767474169e-06	2.1408500746723477e-05
833	27	5.2236735271235625e-06	2.1611314468345546e-05
833	28	4.466892263713683e-06	2.1824952047782742e-05
833	29	3.8479028753329115e-06	2.2047008240720468e-05
833	30	3.339854693850516e-06	2.2275593745668282e-05
833	31	2.921401622533515e-06	2.2509221355546527e-05
833	32	2.5755325725619286e-06	2.274671926420195e-05


==> Data/Experiment2_deg_1_p_1.5_HalfStep_False_ref_5.txt <==
ndof	TimeStep	sqLinftyError	sqIntegralError
3201	1	0.0005848320858387317	5.086740550973026e-05
3201	2	0.0004733937493806687	2.9253108240799244e-05
3201	3	0.0003975440003751778	2.152924070660488e-05
3201	4	0.0003394242624632086	1.7253316834698054e-05
3201	5	0.0002924679248963243	1.4433466872797191e-05
3201	6	0.00025342747657418075	1.238639211776995e-05
3201	7	0.00022041417264102067	1.0809604558148044e-05
3201	8	0.00019220121758244446	9.547612997649592e-06
3201	9	0.0001679242118430711	8.511641103562594e-06
3201	10	0.00014693631649724043	7.646621263267432e-06
3201	11	0.00012873193846135982	6.9159547706562426e-06
3201	12	0.00011290348918483764	6.293869937207141e-06
3201	13	9.91151966280017e-05	5.761333689081566e-06
3201	14	8.708622895682954e-05	5.30374063696637e-06
3201	15	7.65791844412315e-05	4.909539596424723e-06
3201	16	6.739184033738994e-05	4.5693801941504845e-06
3201	17	5.9350984497512e-05	4.27555777994694e-06
3201	18	5.2307644346129566e-05	4.0216386192263155e-06
3201	19	4.613329637985622e-05	3.8021949897906283e-06
3201	20	4.071679173953797e-05	3.612613284629157e-06
3201	21	3.59618229854089e-05	3.448949182884356e-06
3201	22	3.178481174417466e-05	3.3078152833356664e-06
3201	23	2.8113131320995294e-05	3.18629296622672e-06
3201	24	2.4883600839865043e-05	3.0818604721710814e-06
3201	25	2.2041202687858845e-05	2.992334773151874e-06
3201	26	1.953798567862826e-05	2.9158219906403455e-06
3201	27	1.733212401241017e-05	2.8506777264606504e-06
3201	28	1.5387107845879098e-05	2.795471701518453e-06
3201	29	1.3671045591927037e-05	2.748959071496074e-06
3201	30	1.2156061495018864e-05	2.7100553119729595e-06
3201	31	1.0817774714341359e-05	2.677814679936515e-06
3201	32	9.634848318695233e-06	2.651412112986334e-06
3201	33	8.588598374043685e-06	2.6301268921325833e-06
3201	34	7.662654801920704e-06	2.6133296864334364e-06
3201	35	6.842666878214007e-06	2.6004698093495654e-06
3201	36	6.116047293899124e-06	2.5910661315582736e-06
3201	37	5.47174956212428e-06	2.584697146384741e-06
3201	38	4.900074287965873e-06	2.5809938502475563e-06
3201	39	4.39250044838923e-06	2.5796328511726195e-06
3201	40	3.94153836382229e-06	2.580330994174947e-06
3201	41	3.5406014843392684e-06	2.58283960135253e-06
3201	42	3.183894530616005e-06	2.5869405797797786e-06
3201	43	2.866315837318419e-06	2.592442597241318e-06
3201	44	2.5833720597571302e-06	2.599177464941316e-06
3201	45	2.3311036275051282e-06	2.6069973037802633e-06
3201	46	2.106019564842115e-06	2.615772438402452e-06
3201	47	1.9050404694182627e-06	2.625388400935343e-06
3201	48	1.725448605514352e-06	2.6357446419783507e-06
3201	49	1.5648441970174607e-06	2.6467535568023506e-06
3201	50	1.4211071378103793e-06	2.658335871949909e-06
3201	51	1.2923634303356444e-06	2.6704236360180406e-06
3201	52	1.1769557499990178e-06	2.6829564519430192e-06
3201	53	1.0734176250543734e-06	2.6958806323464898e-06
3201	54	9.80450766415147e-07	2.7091490481015614e-06
3201	55	8.969051678254218e-07	2.722720228326601e-06
3201	56	8.217616151106525e-07	2.736557696360289e-06
3201	57	7.541163172375295e-07	2.750628674310071e-06
3201	58	6.932037664662306e-07	2.7649056575263087e-06
3201	59	6.382697729195663e-07	2.779362426686199e-06
3201	60	5.886828852062201e-07	2.79397568677524e-06
3201	61	5.438818542769755e-07	2.8087263992746373e-06
3201	62	5.033675470584958e-07	2.823596642541518e-06
3201	63	4.666958119193757e-07	2.838570918170471e-06
3201	64	4.3347118427447566e-07	2.8536353471853445e-06


==> Data/Experiment2_deg_1_p_1.5_HalfStep_False_ref_6.txt <==
ndof	TimeStep	sqLinftyError	sqIntegralError
12545	1	0.000167074303940795	9.522845834958717e-06
12545	2	0.00014534817308727753	5.626237903897886e-06
12545	3	0.00013003365851299976	4.238280315238961e-06
12545	4	0.00011791534362860502	3.472316854210785e-06
12545	5	0.00010779630571466872	2.9702997853604423e-06
12545	6	9.907786875523415e-05	2.6087410834357364e-06
12545	7	9.14114218243263e-05	2.3321497303198327e-06
12545	8	8.457392556242076e-05	2.1114238193992315e-06
12545	9	7.841308732677314e-05	1.929673007055961e-06
12545	10	7.281971271269581e-05	1.7763709233840866e-06
12545	11	6.771237926764088e-05	1.6446026771529686e-06
12545	12	6.302834174420427e-05	1.529635337029151e-06
12545	13	5.871829819345231e-05	1.428132805410367e-06
12545	14	5.474130132081228e-05	1.3376381945149225e-06
12545	15	5.106381490547526e-05	1.2563303409508613e-06
12545	16	4.765747617345165e-05	1.1828178507147483e-06
12545	17	4.449791685665547e-05	1.1160142704113549e-06
12545	18	4.1563919714904565e-05	1.05505528634541e-06
12545	19	3.883680331719287e-05	9.992410132465926e-07
12545	20	3.629996482864e-05	9.479953950509165e-07
12545	21	3.3938534043853234e-05	9.008373679758486e-07
12545	22	3.173910689568354e-05	8.573593137736105e-07
12545	23	2.9689536621859724e-05	8.172119063365581e-07
12545	24	2.7778767379826852e-05	7.800930950890533e-07
12545	25	2.5996699533556135e-05	7.457380498988862e-07
12545	26	2.433407898859567e-05	7.139137231939658e-07
12545	27	2.278240493102434e-05	6.844128495485962e-07
12545	28	2.1333851972528788e-05	6.570497806348114e-07
12545	29	1.9981203642312947e-05	6.316578765023687e-07
12545	30	1.8717794976679267e-05	6.080866812835749e-07
12545	31	1.7537462464238655e-05	5.861990902479584e-07
12545	32	1.6434500094850434e-05	5.658707527170492e-07
12545	33	1.540362040245887e-05	5.469877737740837e-07
12545	34	1.443991977554528e-05	5.294457209513259e-07
12545	35	1.353884736068156e-05	5.13149031242407e-07
12545	36	1.2696177044156184e-05	4.980094262266743e-07
12545	37	1.1907982125287722e-05	4.839455902381898e-07
12545	38	1.1170612319461238e-05	4.708825909328003e-07
12545	39	1.0480672813444948e-05	4.587508109652295e-07
12545	40	9.835005135322053e-06	4.4748644578289886e-07
12545	41	9.230669655042594e-06	4.3702991870918115e-07
12545	42	8.664929519931225e-06	4.273260562489869e-07
12545	43	8.135235905049168e-06	4.1832380557855827e-07
12545	44	7.639214429043023e-06	4.099756306844771e-07
12545	45	7.174652643763016e-06	4.0223736747902615e-07
12545	46	6.739488486938565e-06	3.9506803435340175e-07
12545	47	6.331799623506535e-06	3.884295951200525e-07
12545	48	5.9497935858391955e-06	3.8228652867089136e-07
12545	49	5.591798654044164e-06	3.766058452386359e-07
12545	50	5.256255420843982e-06	3.713568340155991e-07
12545	51	4.941708962270635e-06	3.665108966680559e-07
12545	52	4.646801594281636e-06	3.6204139450225396e-07
12545	53	4.370266153575568e-06	3.579233650094103e-07
12545	54	4.110919756060543e-06	3.54133677264864e-07
12545	55	3.86765800780587e-06	3.506510547232757e-07
12545	56	3.639449633693083e-06	3.474551084769314e-07
12545	57	3.4253314826982077e-06	3.445270908186237e-07
12545	58	3.224403887969858e-06	3.418495150612971e-07
12545	59	3.0358263559279227e-06	3.3940621040499304e-07
12545	60	2.858813557883637e-06	3.371816698561885e-07
12545	61	2.6926316016590412e-06	3.351622588108795e-07
12545	62	2.536594565150604e-06	3.333337195971979e-07
12545	63	2.3900612660954035e-06	3.3168438791228624e-07
12545	64	2.2524322618355496e-06	3.3020256438429823e-07
12545	65	2.1231470568035468e-06	3.288774572730888e-07
12545	66	2.0016814961327233e-06	3.2769884495030134e-07
12545	67	1.8875453450002124e-06	3.2665788356625644e-07
12545	68	1.7802800321573657e-06	3.257447792516956e-07
12545	69	1.6794565464165076e-06	3.249520277251183e-07
12545	70	1.5846734794121727e-06	3.2427152188920967e-07
12545	71	1.4955551981295798e-06	3.2369637030924975e-07
12545	72	1.4117501468238778e-06	3.232198648204912e-07
12545	73	1.3329292584082125e-06	3.228357344243007e-07
12545	74	1.2587844770842559e-06	3.22537973398578e-07
12545	75	1.1890273805139419e-06	3.2232109943530157e-07
12545	76	1.1233878920816362e-06	3.2217984289624604e-07
12545	77	1.0616130842856605e-06	3.2210955126060433e-07
12545	78	1.0034660577840027e-06	3.221058817248866e-07
12545	79	9.487248980337246e-07	3.221644953523741e-07
12545	80	8.971817016015406e-07	3.2228132330869293e-07
12545	81	8.486416669977618e-07	3.22452977061865e-07
12545	82	8.029222463795398e-07	3.226758757260706e-07
12545	83	7.59852352164712e-07	3.229466585684747e-07
12545	84	7.192716183416181e-07	3.2326231325021514e-07
12545	85	6.810297100973451e-07	3.236204477023178e-07
12545	86	6.449856792176569e-07	3.24017850821591e-07
12545	87	6.110073592824067e-07	3.244524781322381e-07
12545	88	5.78970805520003e-07	3.249218714769005e-07
12545	89	5.487597678814977e-07	3.2542357680294225e-07
12545	90	5.20265198761942e-07	3.259557053072159e-07
12545	91	4.933847961682181e-07	3.265164965576275e-07
12545	92	4.6802257262326335e-07	3.2710431014764973e-07
12545	93	4.440884541194591e-07	3.2771676189726007e-07
12545	94	4.214979064661782e-07	3.2835299941764645e-07
12545	95	4.0017158481688227e-07	3.29011269888758e-07
12545	96	3.8003500352040697e-07	3.2969034043942793e-07
12545	97	3.6101823166950376e-07	3.3038906426103494e-07
12545	98	3.4305560549792704e-07	3.311062324034957e-07
12545	99	3.260854606583492e-07	3.318398552615095e-07
12545	100	3.1004988154750594e-07	3.325891551999131e-07
12545	101	2.9489446532603596e-07	3.333539913363565e-07
12545	102	2.8056810331760795e-07	3.3413285791748415e-07
12545	103	2.6702277442291484e-07	3.3492487780713086e-07
12545	104	2.5421335405353824e-07	3.357289427893293e-07
12545	105	2.4209743348812104e-07	3.3654485151460517e-07
12545	106	2.306351497521457e-07	3.3737187951824276e-07
12545	107	2.1978903001078044e-07	3.3820877625674375e-07
12545	108	2.0952384344014858e-07	3.3905547437754076e-07
12545	109	1.998064614867565e-07	3.39909948238805e-07
12545	110	1.906057289439571e-07	3.407739184221563e-07
12545	111	1.8189234198784396e-07	3.4164514502506896e-07
12545	112	1.736387356305978e-07	3.4252398853430583e-07
12545	113	1.658189760975118e-07	3.434096982665591e-07
12545	114	1.5840866118521017e-07	3.4430183722688437e-07
12545	115	1.5138482726652028e-07	3.4519970965663243e-07
12545	116	1.4472586044529458e-07	3.4610321540533404e-07
12545	117	1.3841141507859879e-07	3.470119923511394e-07
12545	118	1.3242233710130456e-07	3.47925700308157e-07
12545	119	1.267405905895006e-07	3.488434489508398e-07
12545	120	1.213491913843276e-07	3.4976636470067945e-07
12545	121	1.1623214244226163e-07	3.5069245325093306e-07
12545	122	1.1137437512602327e-07	3.516225907758666e-07
12545	123	1.0676169205694826e-07	3.5255652799049267e-07
12545	124	1.0238071663004681e-07	3.534931745559097e-07
12545	125	9.821884207519918e-08	3.544334516085707e-07
12545	126	9.426418659838258e-08	3.553762960530404e-07
12545	127	9.050554914113442e-08	3.563212278711415e-07
12545	128	8.6932369284476e-08	3.572689200719404e-07


==> Data/Experiment2_deg_1_p_1.5_HalfStep_True.txt <==
ndof	nrTimeSteps	sqerror	sqL2Error	sqIntegralError
8	2	0.134976672571	0.0152088241776	0.11976784839327764
21	4	0.0369542889518	0.00124146485951	0.03571282409229688
65	8	0.00939421179305	8.87797818797e-05	0.00930543201116723
225	16	0.00236595152121	6.7124676084e-06	0.002359239053605776
833	32	0.000593035240052	5.87529894481e-07	0.0005924477101572867
3201	64	0.00014838870036	6.58382053172e-08	0.00014832286215468233
12545	128	3.71087323334e-05	9.96253034012e-09	3.709876980304154e-05


==> Data/Experiment2_deg_1_p_1.5_HalfStep_True_ref_4.txt <==
ndof	TimeStep	sqLinftyError	sqIntegralError
833	1	9.624152816600638e-08	1.424391505480718e-05
833	2	1.1550894594568139e-07	1.452324728492898e-05
833	3	1.4006730701611325e-07	1.4805326136627917e-05
833	4	1.6800727840298167e-07	1.5087705145936955e-05
833	5	1.9759346939618362e-07	1.536977926697121e-05
833	6	2.275132119268148e-07	1.5651291104774268e-05
833	7	2.5685901656266627e-07	1.593209117994183e-05
833	8	2.8504173446991975e-07	1.621208207787282e-05
833	9	3.117069350795738e-07	1.6491197732949245e-05
833	10	3.366677739930398e-07	1.67693933442074e-05
833	11	3.5985409422334074e-07	1.7046639057696093e-05
833	12	3.8127482507066203e-07	1.7322915756896144e-05
833	13	4.0099064825321284e-07	1.759821263582174e-05
833	14	4.190943867082784e-07	1.787252437487517e-05
833	15	4.356971186093016e-07	1.8145850260815615e-05
833	16	4.5091849598688747e-07	1.8418192574911193e-05
833	17	4.6488012659240034e-07	1.86895561857472e-05
833	18	4.777011699542238e-07	1.8959947549416777e-05
833	19	4.894955234085212e-07	1.9229374424925765e-05
833	20	5.003701358431887e-07	1.949784552150274e-05
833	21	5.104241140510839e-07	1.9765370160547943e-05
833	22	5.197483757004201e-07	2.0031958327038532e-05
833	23	5.284256725083012e-07	2.0297619992399558e-05
833	24	5.365308544718959e-07	2.056236544773705e-05
833	25	5.441312855104742e-07	2.0826205393097214e-05
833	26	5.512873446733526e-07	2.1089150279157835e-05
833	27	5.580529693773653e-07	2.1351210896070284e-05
833	28	5.644762082197831e-07	2.161239753247307e-05
833	29	5.705997646877832e-07	2.1872720699790015e-05
833	30	5.764615169507627e-07	2.213219113840365e-05
833	31	5.820950071918944e-07	2.239081896276314e-05
833	32	5.875298944809276e-07	2.264861465618217e-05


==> Data/Experiment2_deg_1_p_1.5_HalfStep_True_ref_5.txt <==
ndof	TimeStep	sqLinftyError	sqIntegralError
3201	1	5.798812137317232e-09	1.7735562079105108e-06
3201	2	6.7398193727520194e-09	1.7911462805314345e-06
3201	3	8.048615599722547e-09	1.8088612760144342e-06
3201	4	9.662524868632953e-09	1.8266027903976118e-06
3201	5	1.1513314209603743e-08	1.844344701143507e-06
3201	6	1.3537656238095096e-08	1.8620775029093604e-06
3201	7	1.568129336883792e-08	1.8797961005841684e-06
3201	8	1.789919333852946e-08	1.897496994024212e-06
3201	9	2.0154555079488855e-08	1.9151775873161737e-06
3201	10	2.2417618632196834e-08	1.9328358980561735e-06
3201	11	2.4664555703302772e-08	1.950470326683659e-06
3201	12	2.687650301052134e-08	1.9680794969347885e-06
3201	13	2.90387390894518e-08	1.9856622018656544e-06
3201	14	3.113998824195232e-08	2.0032176889872617e-06
3201	15	3.317183313493918e-08	2.0207450640837533e-06
3201	16	3.512822002741295e-08	2.038243771571663e-06
3201	17	3.700504144367456e-08	2.055713151784845e-06
3201	18	3.8799784903306905e-08	2.073153035724183e-06
3201	19	4.051123732743795e-08	2.090562915358924e-06
3201	20	4.213923652430296e-08	2.107942506776432e-06
3201	21	4.368446266344922e-08	2.1252917083915403e-06
3201	22	4.514826348691324e-08	2.1426102036157594e-06
3201	23	4.653250830306707e-08	2.159897956199417e-06
3201	24	4.78394662420502e-08	2.1771548146485205e-06
3201	25	4.907170501675754e-08	2.1943810090096995e-06
3201	26	5.0232007190554714e-08	2.211576221474481e-06
3201	27	5.1323300784411694e-08	2.2287406905311845e-06
3201	28	5.234860284982126e-08	2.2458742824216603e-06
3201	29	5.331097310097396e-08	2.2629770609763922e-06
3201	30	5.42134763944041e-08	2.2800491443538143e-06
3201	31	5.505915279081659e-08	2.2970905619999177e-06
3201	32	5.585099384450429e-08	2.314101539816465e-06
3201	33	5.6591923572236983e-08	2.331082000747762e-06
3201	34	5.7284784459259646e-08	2.3480322782469167e-06
3201	35	5.793232671928277e-08	2.364952189069624e-06
3201	36	5.8537200555063385e-08	2.381842174921991e-06
3201	37	5.910195098293023e-08	2.398702232723044e-06
3201	38	5.962901451803369e-08	2.4155324856571985e-06
3201	39	6.012071755843443e-08	2.43233296956132e-06
3201	40	6.057927652773529e-08	2.4491040613766444e-06
3201	41	6.101749013469743e-08	2.465846264722128e-06
3201	42	6.142577278323534e-08	2.48255910720874e-06
3201	43	6.180612552076825e-08	2.499242893516154e-06
3201	44	6.216041175130601e-08	2.515897745303923e-06
3201	45	6.249038109483886e-08	2.5325236926099775e-06
3201	46	6.279767950774532e-08	2.5491211061172298e-06
3201	47	6.30838557068097e-08	2.56568991424184e-06
3201	48	6.335036669833667e-08	2.5822302462550796e-06
3201	49	6.359858210961348e-08	2.5987431464134086e-06
3201	50	6.382978874504429e-08	2.6152274357578387e-06
3201	51	6.4045195132993e-08	2.631683992883698e-06
3201	52	6.424593511254445e-08	2.648113114921904e-06
3201	53	6.443307238639146e-08	2.6645146606692508e-06
3201	54	6.46076035175322e-08	2.6808887643284886e-06
3201	55	6.47704626577069e-08	2.697235693247857e-06
3201	56	6.492252430600528e-08	2.713555848239669e-06
3201	57	6.506460701542653e-08	2.729849050556243e-06
3201	58	6.519747659225261e-08	2.7461152555727385e-06
3201	59	6.532184911479613e-08	2.7623554091276732e-06
3201	60	6.543839408829804e-08	2.778568737008538e-06
3201	61	6.554773708693614e-08	2.794756169392504e-06
3201	62	6.565046227141363e-08	2.8109174876203e-06
3201	63	6.574711525246212e-08	2.8270528938712065e-06
3201	64	6.58382053171794e-08	2.8431624406938126e-06


==> Data/Experiment2_deg_1_p_1.5_HalfStep_True_ref_6.txt <==
ndof	TimeStep	sqLinftyError	sqIntegralError
12545	1	3.531704157146021e-10	2.2121825980094602e-07
12545	2	4.021057435569617e-10	2.223231179717018e-07
12545	3	4.775941909838592e-10	2.2343274656944457e-07
12545	4	5.765811630978031e-10	2.2454412304507067e-07
12545	5	6.961623308784963e-10	2.2565590418219768e-07
12545	6	8.33581184025378e-10	2.267676539578059e-07
12545	7	9.86302129372088e-10	2.2787925593136013e-07
12545	8	1.1520303529490665e-09	2.289904184559402e-07
12545	9	1.3287057840210202e-09	2.301012395454666e-07
12545	10	1.51448630528123e-09	2.312116207030347e-07
12545	11	1.70772734677432e-09	2.3232154537580464e-07
12545	12	1.9069616428456445e-09	2.3343071871736023e-07
12545	13	2.110880390590573e-09	2.3453942157160404e-07
12545	14	2.3183165330419405e-09	2.356475817975176e-07
12545	15	2.528229700248248e-09	2.3675484473187227e-07
12545	16	2.7396933716936238e-09	2.3786157130816993e-07
12545	17	2.9518832106046727e-09	2.3896755354424847e-07
12545	18	3.164066878017977e-09	2.400727275837931e-07
12545	19	3.375595163182389e-09	2.41177102112174e-07
12545	20	3.585893826520728e-09	2.422806868178046e-07
12545	21	3.794456478753713e-09	2.433836349091463e-07
12545	22	4.000838122227089e-09	2.4448574362657807e-07
12545	23	4.204649327889596e-09	2.455868108185813e-07
12545	24	4.4055510601371305e-09	2.4668720554937336e-07
12545	25	4.6032497447644274e-09	2.477865839489387e-07
12545	26	4.797493229653764e-09	2.4888517321962036e-07
12545	27	4.988066608124241e-09	2.4998298686300444e-07
12545	28	5.174788766677323e-09	2.5107975329328214e-07
12545	29	5.357509140160171e-09	2.5217555782485265e-07
12545	30	5.536104820551653e-09	2.5327062862151285e-07
12545	31	5.71047756449821e-09	2.543646232815647e-07
12545	32	5.88055173325424e-09	2.554577702085078e-07
12545	33	6.046271704631104e-09	2.5655001252680933e-07
12545	34	6.207599985352016e-09	2.5764122207236235e-07
12545	35	6.364515391116384e-09	2.587316273902806e-07
12545	36	6.517011140900725e-09	2.5982110033851235e-07
12545	37	6.6650934172370175e-09	2.6090958409393807e-07
12545	38	6.808779959229473e-09	2.619971644719916e-07
12545	39	6.948098746220603e-09	2.630835705514273e-07
12545	40	7.0830867014063766e-09	2.641691733752672e-07
12545	41	7.2137887947997535e-09	2.6525384455137656e-07
12545	42	7.3402568964863004e-09	2.663375269325883e-07
12545	43	7.462549032204271e-09	2.674203059476943e-07
12545	44	7.58072843040773e-09	2.68502124240841e-07
12545	45	7.694862871392086e-09	2.6958292434076466e-07
12545	46	7.805023946014362e-09	2.7066271998840717e-07
12545	47	7.911286573131302e-09	2.7174159613488596e-07
12545	48	8.013728342108728e-09	2.7281949492207196e-07
12545	49	8.112428963062574e-09	2.738964296884662e-07
12545	50	8.207470057597949e-09	2.749724136344512e-07
12545	51	8.298934416809276e-09	2.760474598105513e-07
12545	52	8.386905817209689e-09	2.7712158112026433e-07
12545	53	8.471468815093306e-09	2.781946476463108e-07
12545	54	8.55270825923567e-09	2.7926667199275997e-07
12545	55	8.630709002173883e-09	2.8033795195730315e-07
12545	56	8.705555829182501e-09	2.814082144906693e-07
12545	57	8.777333165704114e-09	2.824774717382046e-07
12545	58	8.846124849265433e-09	2.8354573569054685e-07
12545	59	8.912014006605588e-09	2.846131608592547e-07
12545	60	8.975082930046318e-09	2.856794735817991e-07
12545	61	9.035412932341902e-09	2.8674525608762947e-07
12545	62	9.093084312989015e-09	2.8780952104257123e-07
12545	63	9.148176045161489e-09	2.888729930472356e-07
12545	64	9.20076581953086e-09	2.899355405096668e-07
12545	65	9.250930124204169e-09	2.909971743674454e-07
12545	66	9.298743920966673e-09	2.9205776273494774e-07
12545	67	9.34428073905015e-09	2.931178869531133e-07
12545	68	9.387612658279564e-09	2.9417655880674865e-07
12545	69	9.42881019190819e-09	2.9523450202730146e-07
12545	70	9.46794236491912e-09	2.962912988157531e-07
12545	71	9.505076532206533e-09	2.9734724460393603e-07
12545	72	9.540278599098657e-09	2.984023493431978e-07
12545	73	9.573612801167669e-09	2.994566228494108e-07
12545	74	9.605141783591994e-09	3.005099321330277e-07
12545	75	9.634926675053913e-09	3.015622867510183e-07
12545	76	9.663026922532773e-09	3.026135534562168e-07
12545	77	9.689500534267241e-09	3.036638842273905e-07
12545	78	9.71440390375454e-09	3.0471343091838884e-07
12545	79	9.737791865040668e-09	3.057620599136234e-07
12545	80	9.759717747276756e-09	3.068096374782658e-07
12545	81	9.780233391134012e-09	3.07856457783239e-07
12545	82	9.799389200473734e-09	3.0890238686288013e-07
12545	83	9.81723403678457e-09	3.0994729063614383e-07
12545	84	9.833815338798574e-09	3.1099117758589135e-07
12545	85	9.849179182422918e-09	3.120344841078548e-07
12545	86	9.863370364192552e-09	3.1307664777516745e-07
12545	87	9.876432150347728e-09	3.1411810476936904e-07
12545	88	9.888406618681996e-09	3.151587204754842e-07
12545	89	9.899334558415631e-09	3.1619821750350887e-07
12545	90	9.909255368184973e-09	3.172367463821217e-07
12545	91	9.918207385688647e-09	3.182744575467773e-07
12545	92	9.926227658334288e-09	3.1931150133415086e-07
12545	93	9.93335196930419e-09	3.203471719413589e-07
12545	94	9.939615053991307e-09	3.21382190214339e-07
12545	95	9.945050658950097e-09	3.224162781933669e-07
12545	96	9.949691220158515e-09	3.2344958584627764e-07
12545	97	9.953568207361136e-09	3.2448226305528754e-07
12545	98	9.956712021065897e-09	3.2551431694207475e-07
12545	99	9.959152099739836e-09	3.26544898500039e-07
12545	100	9.960916996111296e-09	3.275743000341699e-07
12545	101	9.962034198756527e-09	3.286033844609822e-07
12545	102	9.962530340122712e-09	3.2963158787867477e-07
12545	103	9.962431044502493e-09	3.306589170000783e-07
12545	104	9.961761199183872e-09	3.316850931163892e-07
12545	105	9.960544890456526e-09	3.327106934871536e-07
12545	106	9.9588051281192e-09	3.337357245965231e-07
12545	107	9.956564306944275e-09	3.347596221631973e-07
12545	108	9.953844186487137e-09	3.3578296322920903e-07
12545	109	9.950665644515947e-09	3.368043273263295e-07
12545	110	9.947048845679733e-09	3.3782600344220526e-07
12545	111	9.943013143918722e-09	3.3884628562152807e-07
12545	112	9.938577377757897e-09	3.39866035978175e-07
12545	113	9.933759659758278e-09	3.408849751660424e-07
12545	114	9.928577446951526e-09	3.4190310912300783e-07
12545	115	9.923047704390214e-09	3.4292015837715973e-07
12545	116	9.917186648543258e-09	3.439364140876931e-07
12545	117	9.911009942127376e-09	3.449518820044337e-07
12545	118	9.904532817240158e-09	3.4596656782025666e-07
12545	119	9.897769784066562e-09	3.4697990646884034e-07
12545	120	9.89073500808447e-09	3.479933302648622e-07
12545	121	9.883442026221836e-09	3.490051326354117e-07
12545	122	9.875903998628822e-09	3.5001646043368355e-07
12545	123	9.868133361115653e-09	3.5102731906018953e-07
12545	124	9.860142394745232e-09	3.520368578231358e-07
12545	125	9.851942727131414e-09	3.53046223408954e-07
12545	126	9.84354572398404e-09	3.540545650186041e-07
12545	127	9.834962214573455e-09	3.5506160249419565e-07
12545	128	9.826202663543272e-09	3.5606819702015606e-07

